LOOC: Localizing Organs using Occupancy Networks and Body Surface Depth Images

We introduce a novel approach for the precise localization of 67 anatomical structures from single depth images captured from the exterior of the human body. Our method uses a multi-class occupancy network, trained using segmented CT scans augmented with body-pose changes, and incorporates a specialized sampling strategy to handle densely packed internal organs. Our contributions include the application of occupancy networks for occluded structure localization, a robust method for estimating anatomical positions from depth images, and the creation of detailed, individualized 3D anatomical atlases. We outperform localization using template matching and provide qualitative real-world reconstructions. This method promises improvements in automated medical imaging and diagnostic procedures by offering accurate, non-invasive localization of critical anatomical structures.

==> data/scale_estimate.csv <==
ValueNumber, Mean, Std, Median, Min, Max
1,2.387999999999999,0.7534958526760429,2.25,1.2000000000000002,4.749999999999991
2,2.123999999999999,0.6107569074517277,2.1000000000000005,1.05,3.899999999999994
3,1.3950000000000002,0.20377683872314847,1.3500000000000003,1.05,2.000000000000001
4,2.3279999999999994,0.49579834610454143,2.3,1.2500000000000002,3.699999999999995
5,1.9069999999999996,0.8609303107685293,1.6750000000000007,1.0,5.299999999999989
6,1.9069999999999994,0.8869052937038973,1.6250000000000004,1.0,5.799999999999987
7,4.674,3.6343120394374533,2.3999999999999995,1.05,11.100000000000023
8,2.212999999999999,0.7667339825519649,2.000000000000001,1.2500000000000002,5.299999999999989
9,1.5600000000000003,0.2824889378365107,1.5500000000000005,1.1,2.5999999999999988
10,1.3450000000000002,0.12419742348374231,1.3250000000000002,1.1500000000000001,1.7000000000000006
11,1.8629999999999998,0.571210118957988,1.6750000000000007,1.1500000000000001,3.949999999999994
12,2.626999999999998,1.1080708461104787,2.25,1.3500000000000003,6.549999999999985
13,1.3010000000000002,0.12980369794424207,1.3000000000000003,1.1,1.6000000000000005
14,1.325,0.19189841062395493,1.3000000000000003,1.0,2.25
15,1.2290000000000003,0.1288759093081404,1.2000000000000002,1.05,1.6000000000000005
16,1.6100000000000003,0.323728281124773,1.5500000000000005,1.0,2.499999999999999
17,1.4590000000000003,0.18700000000000014,1.4500000000000004,1.1,2.0500000000000007
18,1.479,0.2256302284712757,1.4500000000000004,1.1,2.1000000000000005
19,2.2779999999999987,1.1648673744250855,1.8750000000000009,1.1500000000000001,6.249999999999986
20,1.6290000000000004,0.2863721355160101,1.6000000000000005,1.1500000000000001,2.25
21,1.5760000000000005,0.24864432428672095,1.5000000000000004,1.1500000000000001,2.2
22,1.4290000000000003,0.13859653675326825,1.4250000000000003,1.1500000000000001,1.8000000000000007
23,1.4040000000000004,0.12839003076563238,1.4000000000000004,1.1500000000000001,1.9000000000000008
24,1.5330000000000004,0.2041102643180888,1.5000000000000004,1.2000000000000002,2.0500000000000007
25,1.5330000000000004,0.18617464918726193,1.4750000000000005,1.2500000000000002,2.1000000000000005
26,1.3740000000000003,0.13499629624548976,1.3500000000000003,1.1500000000000001,1.6000000000000005
27,1.3310000000000004,0.11352973178863773,1.3000000000000003,1.1,1.6000000000000005
28,1.3010000000000002,0.09137286249209892,1.3000000000000003,1.1,1.5500000000000005
29,1.7369999999999999,1.054979146713335,1.5500000000000005,1.3000000000000003,8.79999999999999
30,1.7270000000000005,1.2748807787397232,1.4500000000000004,1.2000000000000002,10.300000000000011
31,1.6670000000000003,0.3887942900815286,1.5500000000000005,1.05,2.7499999999999982
32,1.7089999999999999,0.4826686233846151,1.6250000000000004,1.0,3.5499999999999954
33,1.5450000000000006,0.2189177927898965,1.5000000000000004,1.2000000000000002,2.2
34,1.5710000000000002,0.20906697491473888,1.6000000000000005,1.1,2.1500000000000004
35,1.6110000000000004,0.22962795997003493,1.5500000000000005,1.3000000000000003,2.5999999999999988
36,1.5580000000000005,0.2381931988953504,1.5000000000000004,1.0,2.6999999999999984
37,1.7640000000000002,0.3937054736728963,1.6750000000000007,1.1,2.9499999999999975
38,2.3099999999999996,0.5044799302251763,2.25,1.2000000000000002,3.349999999999996
39,2.386999999999999,0.6057070248890944,2.4499999999999993,1.2000000000000002,4.149999999999993
40,1.602,0.3497084499979948,1.5500000000000005,1.0,2.4499999999999993
41,1.6040000000000003,0.3521136180269087,1.5750000000000006,1.05,3.099999999999997
42,1.4650000000000003,0.2793295544692686,1.4000000000000004,1.0,2.25
43,1.3780000000000001,0.16406096427852682,1.4000000000000004,1.0,1.8000000000000007
44,1.3590000000000004,0.1302651142862126,1.3500000000000003,1.1500000000000001,1.6500000000000006
45,1.536,0.759212750156369,1.3250000000000002,1.05,4.599999999999992
46,1.5540000000000003,0.3542372086610889,1.5000000000000004,1.05,3.149999999999997
47,1.9379999999999995,0.7354971108032973,1.7500000000000007,1.0,3.949999999999994
48,3.030999999999998,0.5412845831907629,2.9999999999999973,1.9500000000000008,4.249999999999993
49,1.838,0.3689932248700504,1.8000000000000007,1.1,3.149999999999997
50,1.6990000000000003,0.4153901780254315,1.5500000000000005,1.1500000000000001,2.7499999999999982
51,2.147,0.57152515255236,2.0500000000000007,1.3500000000000003,3.949999999999994
52,1.5070000000000006,0.18655026132385893,1.5000000000000004,1.2000000000000002,2.0500000000000007
53,1.5160000000000005,0.19607141556075955,1.5000000000000004,1.1500000000000001,2.1000000000000005
54,1.1350000000000002,0.0642261628933257,1.1,1.05,1.3000000000000003
55,1.4270000000000003,0.2306967706752742,1.3500000000000003,1.05,2.3
56,1.5800000000000003,0.3867815921162741,1.4750000000000005,1.0,2.849999999999998
57,1.965,0.5128596299183615,1.8250000000000006,1.3500000000000003,4.049999999999994
58,2.0040000000000013,1.6359963325142342,1.7000000000000006,1.0,13.250000000000053
59,1.4250000000000003,0.3051638903933426,1.3750000000000004,1.05,2.6499999999999986
60,1.5859999999999996,0.8963838463515482,1.3750000000000004,1.0,7.199999999999982
61,1.7429999999999999,1.1913022286556818,1.4750000000000005,1.0,8.599999999999987
62,2.1,0.3271085446759219,2.1000000000000005,1.4000000000000004,2.9999999999999973
63,1.8740000000000003,0.3517442252546582,1.8000000000000007,1.1500000000000001,2.6999999999999984
64,1.689,0.2857078927856212,1.6500000000000006,1.1,2.4499999999999993
65,1.6880000000000006,0.24239636960977765,1.6500000000000006,1.3000000000000003,2.5999999999999988
66,1.9690000000000003,0.2428765118326591,1.9250000000000007,1.4000000000000004,2.8999999999999977
67,1.7200000000000006,0.18973665961010286,1.7500000000000007,1.2500000000000002,2.25


==> data_baseline_icp_with_camera_moving/distance_error_estimate.csv <==
ValueNumber,Mean,Std
1,0.26497289538195146,0.15879613321684108
2,0.2726441667022892,0.15523723189970093
3,0.23992587509176716,0.13452333188526167
4,0.24629677027937344,0.1684878986870208
5,0.27365506765592756,0.18907235569588315
6,0.2690468673918073,0.1860275801815544
7,0.2849373507348416,0.16276595258137702
8,0.26807076698835103,0.16699655345562592
9,0.30056479737300856,0.17030412334677775
10,0.3206237435589798,0.24094999155672003
11,0.23473915162190692,0.14933961450770933
12,0.2462324148380401,0.17763973386267667
13,0.23331964487468912,0.17960148111724988
14,0.2359158604353423,0.16941587435397282
15,0.37286538214792275,0.24756096472704806
16,0.2301801412526351,0.1551697565850576
17,0.309375238685216,0.1955437387921605
18,0.30970338917629264,0.18768500577027075
19,0.5063030510854524,0.3505479563027252
20,0.32240092403375853,0.17373508185613068
21,0.3237979537420955,0.188850058115428
22,0.32329664008170694,0.17407725242480498
23,0.31298985557022374,0.18663709837913886
24,0.3280312062201044,0.17582653473627188
25,0.31064333387534115,0.18735855612865204
26,0.2684187144634296,0.13031598478812995
27,0.2978934915160217,0.1665290047326053
28,0.28869283298946913,0.17338774962926393
29,0.3343561656041981,0.23417216563718482
30,0.3076132989271991,0.19230307291930282
31,0.4123867997175574,0.2834343437062193
32,0.40638837077977946,0.3221719026861987
33,0.30389792531125503,0.17399943408632704
34,0.28499596428625723,0.18050673878325027
35,0.28351343799745593,0.16682219104967438
36,0.2723891996433515,0.1646041553100227
37,0.2296719116245931,0.1324768361167033
38,0.25555079290969707,0.2122290118075674
39,0.25935460609536937,0.21158317170371926
40,0.28697589432563514,0.166509686454057
41,0.34759186909232015,0.23248175167129928
42,0.35395023378573526,0.18040673794840587
43,0.2383201719957106,0.1392839061753864
44,0.23317360352598582,0.1330646338439047
45,0.33907310607854335,0.28494986466950106
46,0.30388468923576273,0.16518881027130145
47,0.32541501915923177,0.17159822219154752
48,0.2512342639373562,0.15276277360262586
49,0.33486588128248057,0.30551626924543457
50,0.21558558958909124,0.13750359689442446
51,0.2875360458086869,0.16974389967748138
52,0.27709371382237313,0.18881202968303765
53,0.2903435776132239,0.15528133269920097
54,0.31744276854567166,0.2543898059448095
55,0.33261959165922456,0.1755115321770977
56,0.3692863276303552,0.27928093813294697
57,0.31836385618101154,0.6142165039368301
58,0.3140171683423205,0.5015806449857663
59,0.34360008584967583,0.18436719069350985
60,0.44669266934783763,0.4861805211422899
61,0.36502176231722067,0.3765998908067901
62,0.22263355512834376,0.16117929870849657
63,0.24503655892220716,0.17194392260914756
64,0.2358644498014489,0.16526231346361053
65,0.2442892931544145,0.18466406830955767
66,0.25781784092376947,0.14839535102547607
67,0.2427910172927767,0.16734958821451015


==> data_baseline_icp_with_camera_moving/iou_estimate.csv <==
ValueNumber,Mean,Std
1,0.159220518005306,0.12485646501708349
2,0.13428045956254409,0.10588450001865465
3,0.5003416226255717,0.1509083782890007
4,0.13372719195384059,0.12439041386086698
5,0.1002730368394646,0.09291840823111192
6,0.09058923215079394,0.09241749368324872
7,0.16364548159746295,0.14660132800293402
8,0.10017382330643525,0.11189229493293386
9,0.256454016965963,0.15783741061219708
10,0.41404855413063146,0.15446569501844465
11,0.25054432947006655,0.1561491813308235
12,0.18304319521465579,0.1472289308254547
13,0.39477510889764156,0.13784525083691543
14,0.4008353647244901,0.14584109061316364
15,0.4937662936328138,0.1751491183765545
16,0.43574495058697993,0.18494000406818065
17,0.45360556129006274,0.14094354422993038
18,0.4352841175408803,0.13574637316670757
19,0.10837286924845625,0.1261623530280456
20,0.4695332954474468,0.1607878049497284
21,0.47521639682138767,0.15923426868450866
22,0.4351870925440273,0.12486971839567536
23,0.4406639732368991,0.14693237831091382
24,0.32333045930357207,0.13355949537961864
25,0.33383021259377244,0.1613337148623651
26,0.4479248298216201,0.12871391510534327
27,0.538017867004193,0.12842463742506974
28,0.5450952386878207,0.12995403269281774
29,0.4033826894298528,0.17809902006787742
30,0.44871776374908456,0.1530017399305413
31,0.3016261072717935,0.1879026750870417
32,0.3213235793678139,0.21441197757530978
33,0.4221132389365836,0.16083227794002342
34,0.40670552099285656,0.17444985874920332
35,0.5238039967538429,0.1540425397961899
36,0.5168398290859999,0.1816336466471232
37,0.4125107276120652,0.17055055241577022
38,0.23747951453404095,0.16160568613992038
39,0.2768783345136818,0.17102675665818165
40,0.37962450642708523,0.14637645486137074
41,0.3426671329182752,0.16693005031236918
42,0.46031644609908084,0.13386288735953433
43,0.5411727133947195,0.14435843170958854
44,0.5417087473077701,0.14769827369347785
45,0.3503797681802158,0.15046402505100664
46,0.32822758524277806,0.1532578449136899
47,0.23191184824814992,0.1793692359412566
48,0.4528764756829058,0.14562650440586272
49,0.4518755863261075,0.19850037435882895
50,0.5791252913334997,0.1695460757513035
51,0.46760394325298,0.13141473025524175
52,0.49413117763392295,0.12603176886101525
53,0.4734819923060128,0.11725217145471177
54,0.5176056661855235,0.15386185701252988
55,0.4708484986297601,0.1352409644521267
56,0.34334749501257583,0.16766759767703068
57,0.30828210350897556,0.17322740587056754
58,0.2601835202002508,0.15330800843379208
59,0.40154523611332815,0.1279878246032262
60,0.12193358497853798,0.14750861766536955
61,0.13814131405038801,0.13149255658596043
62,0.44612030459896507,0.1514971677783534
63,0.17105572601602315,0.11859916110894189
64,0.24021395878254634,0.15165028817674242
65,0.47687674103853445,0.14025003407988923
66,0.4939408427275037,0.11865154864881443
67,0.5295324851635831,0.1603255914154034


==> data_with_camera_movement/distance_error_estimate.csv <==
ValueNumber, Mean, Std, Median, Min, Max
1,0.1944544350075261,0.09676429912263497,0.16582451320129626,0.026004397620449274,0.46695513335536015
2,0.2159097712264276,0.10910055325810845,0.2010181044062184,0.020890227330362172,0.5434100594398835
3,0.19775343753625452,0.07971733655954441,0.18198528675740658,0.08204267840542298,0.4400012891278936
4,0.13720240082090393,0.05779504570299506,0.13858825035402095,0.020835937679960573,0.2736099803169813
5,0.16710184204382666,0.10856768934137692,0.13356015250078568,0.02582192188906843,0.45262834756107095
6,0.14023616050836157,0.08670761013573654,0.1376902601938979,0.02611068647088084,0.5035443620541284
7,0.2823722526068376,0.13089940420523635,0.25690343221183365,0.03268677938628341,0.6236790321548089
8,0.16746382128110593,0.07197884557267659,0.15846508784973795,0.04302180349544091,0.359585501634832
9,0.18899716120970755,0.07998288570391686,0.16356975222300235,0.056656503090593134,0.40864577438079497
10,0.17144308105074693,0.1129369653744578,0.13257960916071543,0.03542940292326294,0.4971959120348221
11,0.1305510548340056,0.07513291522919392,0.10404498819441432,0.024840605744498485,0.30900333068318625
12,0.13437504407279507,0.060685548738222975,0.1209617621966272,0.05258186935710147,0.27167188207536797
13,0.11436337682405147,0.05526319537843435,0.10787262662106534,0.01650092447610399,0.2707729746655657
14,0.12349022893625144,0.06010629462457467,0.1182703356319085,0.050741020850750336,0.3473384245313376
15,0.24326183774403973,0.2012392459330486,0.19888781653612567,0.051933965660295935,1.3965735482793087
16,0.142110847472352,0.07999287022245948,0.1218122013679812,0.0256852226710489,0.37057094065246726
17,0.1509348272469327,0.0766141063649388,0.12994935439353666,0.03305822699885834,0.3516702416912977
18,0.15735579098198432,0.08096709442945296,0.14210496978773313,0.031056764525026308,0.4377836337267932
19,0.36240837250859587,0.22013001331264706,0.2866759621971896,0.07440328061376746,0.9821869503709726
20,0.18177669121072731,0.10089449611021933,0.15465968654951295,0.026495071893297327,0.5180510669726933
21,0.19299174030929908,0.11217974078259928,0.15932155070440462,0.021495233069020094,0.5006158607374834
22,0.17366969886292233,0.08683231887861893,0.15946323933855727,0.028026515204788476,0.41919209480679925
23,0.16760674871517364,0.08964272728712429,0.14112238980268943,0.04795854357643294,0.4549778555120791
24,0.162585899196983,0.08209493458695445,0.1388664524474007,0.02710718039869333,0.36376318856089285
25,0.1605370887709964,0.08178122079145322,0.1482758439853279,0.034774852798084316,0.3806406707643629
26,0.17008471387936916,0.07626357930778753,0.15998265790761929,0.04211020791543509,0.34408547913174375
27,0.18278534235530725,0.07048877506430831,0.17763125356699233,0.026980829908792355,0.3841433316227844
28,0.18653670750663778,0.06584288304618147,0.16893448183113402,0.07142248517565844,0.3847805329918257
29,0.2153303232967964,0.16545048874285803,0.16083492671957797,0.04708225025100842,1.104824272327369
30,0.20013639828156285,0.18071882193832253,0.1568877374194223,0.026043131804986307,1.0722331921335386
31,0.22513169779791162,0.18947721464061562,0.16163749569303576,0.039013167671950746,0.8790476078780186
32,0.23985362050419046,0.18578677380403108,0.20531089226443444,0.02696469674284414,1.0522100399352163
33,0.16347513496185592,0.12875029974939445,0.13653567123606458,0.041787556931421714,0.659614114227709
34,0.18453206204954106,0.1105890414997073,0.1673112737477097,0.026225673774248462,0.5778789662634749
35,0.1498008523813883,0.08506365205451927,0.13826880201963135,0.034237977287917096,0.552110377915342
36,0.15130861606845913,0.08731701507485039,0.1361249795619957,0.02959426792077683,0.45199522118724855
37,0.15652113318858607,0.07688976604875714,0.14843059253500618,0.022215025875081236,0.33580761525416764
38,0.22686242815942034,0.1349076300645785,0.2161738554336397,0.048116629764317694,0.759330000209746
39,0.20357542414940538,0.10724852142193936,0.1867330487221594,0.03040491095832518,0.5010959079463314
40,0.21310774554035358,0.10895355423657477,0.2116625305098619,0.022646739627343742,0.5648347666010861
41,0.27523730799699847,0.16307573194124653,0.25620039497923563,0.060446689322282775,0.8978366672085656
42,0.3126227026548082,0.16239350351570925,0.26730277429336946,0.04283780454511704,0.7934422390259441
43,0.20554619135262786,0.11461118101770505,0.1882476518929832,0.020297651854881027,0.6514714731240563
44,0.18148036221395317,0.10241953743096131,0.1805113088247752,0.016558552368253508,0.5400716274803582
45,0.20820737444104753,0.20065268939530934,0.1427236636358577,0.04130548585557036,0.9756425485002858
46,0.21202183275001446,0.09853250360506405,0.2265842855731151,0.04776036178700673,0.4405435122563358
47,0.25636054666664454,0.14337682066745147,0.2617640500512122,0.024541803040064192,0.6045522912212967
48,0.2206062358246455,0.06868518381854226,0.1987108799422676,0.10482295201224524,0.45244103745281755
49,0.25559259046360966,0.25370823094806655,0.22107776942317173,0.058142456928865445,1.900353906825156
50,0.38923255696560405,0.22927177255864192,0.34924428637563953,0.05828113628518303,0.9826124162387468
51,0.251218070785695,0.13077816706083298,0.2369955908734957,0.033817824125634395,0.6484514695236064
52,0.1766913133963024,0.08540962390488022,0.1626550207896546,0.044652962425657354,0.44675802888713023
53,0.17021789948203572,0.08944726080432085,0.1544967777041058,0.04263864832826547,0.4576992421826964
54,0.20124327310564516,0.12648738386682667,0.17183256028076277,0.04760576218435784,0.7302540663758997
55,0.2399389381251805,0.11070164846002147,0.21960376126624936,0.06007316227478027,0.5700706491581903
56,0.2552923941562537,0.1214001431863119,0.2570731836192762,0.036254060060822206,0.5102692590489751
57,0.16996849834444416,0.2987283642929629,0.11209698074971514,0.011407411958367352,2.093211275158016
58,0.19124318008465335,0.48668543409412884,0.10784477242896098,0.02367315116627028,3.5665465729232437
59,0.25664966153431984,0.1126592992870638,0.24758273527809688,0.0689639700296846,0.639924036271655
60,0.5544710898882019,0.1833931598743884,0.5555714601721431,0.034855708385936136,1.1552834551133364
61,0.5035098947438283,0.21346876284559096,0.5300247646695986,0.053162201403138286,1.2271800806193007
62,0.16053380049843216,0.06875862859120299,0.15359836953858455,0.04789640480870413,0.34022411490672994
63,0.10749060830610016,0.05068819542277385,0.09737931836731266,0.031284289108053996,0.2515747066093378
64,0.10904675437747423,0.05350666027441765,0.09689303569704236,0.01721129154209574,0.25773661382996665
65,0.131111454697058,0.07414446279925246,0.11520847834717285,0.008826784708576061,0.3648267086288446
66,0.16996437895273359,0.08948879073795865,0.15584766260876537,0.022703776188700165,0.43796215933016575
67,0.16317849749538094,0.09326460112889025,0.14841273030876015,0.04454056464203024,0.5446061779821995


==> data_with_camera_movement/iou_estimate.csv <==
ValueNumber, Mean, Std, Median, Min, Max
1,0.194332056688584,0.10955687125164801,0.1845142800045646,0.0,0.46666418723907205
2,0.21006349644892391,0.13653407030437767,0.17440158783267162,0.0,0.595051692162402
3,0.52867173775775,0.11996144380635695,0.517921354517199,0.2724046221251403,0.7840650670310246
4,0.2120339787104632,0.09019057458559858,0.19056885216168587,0.03314475745232341,0.42660397208594786
5,0.21292702056536167,0.14354780682738988,0.21163873520341392,0.0,0.5136051603827436
6,0.24810353831109708,0.1506326204701025,0.238845153320619,0.0,0.654576373131491
7,0.19609561347668922,0.1496200694723158,0.1562626930827723,0.0,0.5724845360729334
8,0.2537363573860118,0.12940182400338673,0.25454512907925253,0.020830563517824432,0.5533636940164417
9,0.4051383143569869,0.11281030788362385,0.3927291245066493,0.1875681906291724,0.7535820535544735
10,0.5054952508148446,0.15899085794885048,0.5018775501806186,0.0065464341075538906,0.8211383105467042
11,0.35848657363636804,0.13696166748830796,0.33138118449292475,0.07009487881328277,0.6606178436853734
12,0.2861320175476329,0.13991757346403016,0.27846965733373896,0.007840798893128461,0.6206332872491298
13,0.5268312739949973,0.14382811641344645,0.525897442747979,0.2361179337141351,0.7893199834321748
14,0.5276340631406046,0.12828724524968,0.5245734803888685,0.2874340476608127,0.8034881992146908
15,0.6087045671437286,0.1351476005043602,0.5965820108781916,0.10644563222552302,0.8557623517183157
16,0.47467045787028916,0.11486256855229106,0.4738126282547663,0.24474692543247512,0.7063812571581782
17,0.4802756048592758,0.1339763426078915,0.5096237370195817,0.20163154840032446,0.7300194545140333
18,0.49689818209182207,0.13001989308574965,0.5106735849803434,0.2354962788761602,0.741376642017304
19,0.1969939253248794,0.15582741454684015,0.2146564619850056,0.0,0.6183227034632593
20,0.5058866142131733,0.0957777592506868,0.5059850808362416,0.2564441280043207,0.7512611557422609
21,0.46851979661004106,0.11691811779900052,0.4741688640387102,0.2804247903348615,0.6884104607225707
22,0.49477354470513424,0.11989862444302175,0.4640112964805255,0.3029322396599473,0.8586206634546611
23,0.49486415129203765,0.11294226204243435,0.48632088484510705,0.2510226470837987,0.7958634174638236
24,0.41836999427541743,0.11171976278022737,0.4131528518975642,0.20524426580615246,0.6539242548617886
25,0.4490192768895669,0.1161079111310803,0.4533240973279584,0.20243708907130648,0.6560850379196163
26,0.5386399984427706,0.1119222972029989,0.5206579489011255,0.3202699665252497,0.8371117011285171
27,0.5681338526527943,0.11842670766276328,0.5674290901295777,0.3830581082305392,0.8302879233998514
28,0.5417106931957784,0.1280612097007147,0.5461707835244469,0.3320672665648737,0.843713077881971
29,0.370210310322256,0.14109847062660058,0.3465759483334867,0.10980616625635091,0.7733657028592528
30,0.46327808604255843,0.1619810113807262,0.4864204221369716,0.05438435352766537,0.7943932099295604
31,0.411500194573126,0.15768989857347887,0.43402742018132423,0.013901431440208598,0.7018538988524942
32,0.3762969901327549,0.1443152632787374,0.3858795160705929,0.0,0.7375108611645308
33,0.44985929085489107,0.12277464528512295,0.45204227216446724,0.14726472745471572,0.6590096344363784
34,0.40310959285650966,0.11444135629994084,0.4027696676975026,0.10792023509082561,0.6245520075296439
35,0.45812673115237545,0.12846133271671703,0.44224700450316556,0.2525505741647789,0.7188279883465313
36,0.44463879373500786,0.1273341033160681,0.43401954060693254,0.13083456051858422,0.6566975538500301
37,0.4543002501151103,0.11642594919955884,0.4437163384959035,0.23696479180872593,0.7093293715752544
38,0.22788154264046484,0.11959770914268611,0.21713374978756922,0.0,0.5031860997823745
39,0.23307547189215222,0.11596741927847645,0.226451373041623,0.0032134663200945736,0.5384795236811761
40,0.41983864104578034,0.11459225916970416,0.41414333010391974,0.14729873706892818,0.6566194361170706
41,0.39526432805417594,0.13596406046336007,0.3909257179245961,0.06203176783893893,0.6828487634442681
42,0.49963061922308194,0.1184464868994943,0.4915087524292773,0.20611092023109281,0.7499893717751046
43,0.5340656581474764,0.12540139115830867,0.5266691191016473,0.300203531179171,0.8040512298908173
44,0.5382491521149932,0.13322088691009634,0.5554991270223476,0.2987550194690764,0.8066527211137643
45,0.554740767911683,0.14492189722196172,0.5650960290190854,0.12022312110752169,0.8219430890496537
46,0.4047970917908062,0.15082378742806732,0.3747063087024122,0.1479866735880907,0.7719807634201349
47,0.2821865276493644,0.1546673381241353,0.26176594058758607,0.0002991066367050883,0.6531030679153033
48,0.17274033575691444,0.06005576256560805,0.17320583419262114,0.07025730148648451,0.3561369573352795
49,0.4268867116876688,0.116650288968581,0.39927171349556634,0.23280093745388175,0.7407079756416017
50,0.44710095923953114,0.11285155065241716,0.45461490933716386,0.19610290019092136,0.6573086314310997
51,0.40190419798186455,0.11846877229890912,0.3693238546195756,0.20799410598785514,0.734432517822039
52,0.4840012989132589,0.11440822098373199,0.46518044008783954,0.29481543564825985,0.6716330930435378
53,0.5111468699824052,0.10648201989410915,0.5134963395291596,0.2988019529074721,0.7017146343898317
54,0.6613626065103121,0.11435499275799829,0.6674064857440268,0.26607146622657624,0.8846306873372294
55,0.5273012499001344,0.12240557773768972,0.5181674080109381,0.2533214724440849,0.8408269084731481
56,0.42588819073610346,0.13876117140331082,0.40348975428419315,0.09900642134459904,0.7365066800243008
57,0.3422287386280247,0.14423462807267362,0.33699892414998905,0.0,0.630202620965897
58,0.37973278299088054,0.13882491842407313,0.387052505031807,0.0,0.7859554870836418
59,0.4783465080365828,0.12099990109028318,0.48443578788907243,0.23846763342763228,0.6956696379471397
60,0.05384760076460673,0.07598326217856254,0.036625750619723944,0.0,0.40015919536528605
61,0.09399792611722864,0.10359255937950906,0.05946661604361161,0.0,0.45839049350125793
62,0.37830865631883037,0.08160349599197801,0.3664859189062407,0.25796603372743915,0.682692805908233
63,0.3190539143819188,0.13282851396301137,0.3055740649189381,0.057548402348440046,0.6379803851649388
64,0.3876401881246983,0.13768221894966598,0.3827674569950984,0.11344677787976594,0.7512116910959837
65,0.3708304428246816,0.09076426776849703,0.3714727757737819,0.15610995189654478,0.6154901028461551
66,0.28362080896663044,0.06777727756855197,0.2607217524158661,0.16505513542353303,0.4566987377688976
67,0.37572347180422017,0.08529188098108013,0.3710793150674696,0.2507626808147761,0.5886723418456556


==> data_with_camera_movement/scale_estimate.csv <==
ValueNumber, Mean, Std, Median, Min, Max
1,2.64229204207907,0.6487313628003272,2.5903929325843,1.4944280828285201,4.470973536205799
2,2.182983334294091,0.6231688902839215,2.04454657283116,1.0687636151414035,3.6131900998906
3,1.6912705771018122,0.3842123603309299,1.6251537902088178,1.074658279753057,2.5673645647307626
4,2.4141973118710296,0.7124141652393216,2.3255860377562954,1.3272447555852407,4.843827108859694
5,2.6196220283380653,3.8909907130478003,1.7092035556724006,0.9810749914740011,28.041255808985806
6,2.0525626535479886,1.1807011911650773,1.6824030351336292,0.9828609248628619,6.368861060735838
7,5.099761060841474,3.848616204074526,3.3657466440378343,1.1283023333802098,14.149783084179365
8,2.1210598911207934,0.508919189949529,2.003354566838896,1.229780666685869,3.6944843562972154
9,1.6301004317785177,0.35786985399205046,1.5768852581300261,0.943001416876906,2.7241389576434125
10,2.3570140398456347,6.000604689146756,1.4451137621417094,1.1426251704647266,44.258401633886066
11,2.100152191758945,0.7319720995465651,1.9977839609660442,1.1474373943859053,4.376165230066315
12,2.637019976557139,1.2873340129077084,2.4410488757055004,1.143967611861832,8.149798087093775
13,1.7199587224946293,0.46215157311893773,1.598500833097332,1.1390314826743597,3.371167218185482
14,1.618683165408628,0.3595177772474897,1.578265330271162,1.1604042665152108,2.5909339043609125
15,1.3284571061414823,0.1631109313336155,1.3197329390082686,1.035982371609128,1.6913777241258166
16,1.65977147408998,0.2776047052160852,1.6828460652562436,0.9294738880300827,2.218144256244202
17,1.8526511679976299,0.5378021491775885,1.6640680119787736,1.0982579353959236,3.578224281824484
18,1.7508225972650602,0.41532855217798764,1.6363852464036834,1.1518480002859683,2.7323292672001744
19,2.263080829217253,1.1544800225208878,1.8485640559830439,0.9315945409951105,7.146318168816152
20,1.7684774242649661,0.4585193270265164,1.6401657559051637,1.193686613772745,3.9855478093702654
21,2.1142898559076615,0.7611661627669671,1.8822015199109936,1.241938055900964,4.771154974905655
22,1.6769055201894998,0.25847215570171655,1.6875978309376802,1.1684113285231548,2.476912703581245
23,1.7463161388197435,0.3750006109252157,1.6990224270594307,1.1164291950729295,2.7838470199820318
24,1.9517754771066296,0.5344365357466103,1.7628416302960592,1.2861021314620986,3.3010226527556026
25,1.715592287794358,0.37642158852815527,1.6219598437613718,1.3203062163546138,3.6435971041856434
26,1.4774932354314736,0.17287594505460796,1.506540911078429,1.0356834816467866,2.0234879862298816
27,1.4593663912364878,0.19126316091292342,1.435050113584567,1.1196231560006873,1.9760960283860158
28,1.5252143696126441,0.2128451423586585,1.4943235483261599,1.1492320837509749,2.0268753378030144
29,2.1714367875210563,0.671733935542418,2.0316492146607783,1.1887260178521506,4.626248324840877
30,1.9623629706746433,0.9627726927383465,1.697062295133192,1.1961305168190062,7.274872125725155
31,1.8919650859964665,0.4919710068729146,1.7763955296040268,1.1994530542125161,3.1054411505676347
32,2.004226438568077,0.5570132289588056,1.9075944258033397,0.8301541795353482,3.4372460312526374
33,1.7956339398268168,0.3841134333737393,1.745858656945354,1.1912339160187069,2.579803736472164
34,1.8830029899512348,0.4062213498379847,1.816113332070152,1.340597215358114,3.378287473654097
35,1.8919246723342633,0.42121866341983316,1.8600349735997344,1.2450136600459194,2.669174217778935
36,1.9593374874089893,0.4741820378027953,1.9901260033063233,1.245882713032575,2.9724715037094502
37,1.8675875788699243,0.4072338796938004,1.7166531832727774,1.3348706073244943,3.5645290224111443
38,2.568336779625911,0.7473522791416193,2.436205728882449,1.0871263006795402,4.213074559668351
39,2.69404209557045,0.7756339240336005,2.7401185040652445,1.3058672721158264,4.358779160274834
40,1.7878983882046875,0.35308695064860934,1.7526577376466839,1.2692810255939027,3.0615380132933425
41,1.7657086835316194,0.4094033682767536,1.7138388091306411,1.2274846230289422,3.399911810785026
42,1.5824184922531512,0.29628260435745474,1.5422291136039985,1.0957412477631854,2.514837653908586
43,1.4688810117160005,0.1748871690511462,1.4592438604819875,1.0962788864210664,1.9429088760636846
44,1.4860693790220671,0.20284128119745615,1.4831803183485146,1.1617231979877969,1.8953045188375384
45,1.6141324096586813,0.7207180150053447,1.4168434262850353,1.089183127392811,4.350442336307932
46,1.937060694518134,0.6110341235583474,1.8660049313039826,1.0417467645684433,3.264940290251915
47,2.1940428845780686,0.8015855778783884,2.2628593034281606,0.7490483130584246,5.023269463317876
48,3.0598113208991657,0.5836343705399837,3.0951537044365662,1.994839865674298,4.82496148439006
49,1.9887475833574297,0.44487143632146414,1.9232117449533348,1.1907683806633835,2.916163611737742
50,1.7835618932386774,0.42087523991523224,1.6375624968193059,1.287261905389667,3.240347795480499
51,2.0916512454234173,0.5582490412901528,1.9699564789136885,1.0569480808948557,3.7136509325740974
52,1.7824065440944425,0.33433144669607356,1.7441492036691417,1.2407906560521254,2.556341280331603
53,1.6343347227019152,0.2748566321269755,1.6103226637536325,1.2060823265238427,2.378069247678006
54,1.2921259300970298,0.25712686178710387,1.2486541922750667,1.0496131645786175,2.6181863242737515
55,1.6162377829488255,0.38038073923750115,1.550614908992384,1.099093972872952,3.111576838807733
56,1.6706056943026124,0.3312465600736159,1.6439672476209162,1.109210804419455,2.3855683485395467
57,2.291266537506562,0.7337364142850128,2.0380392426085967,1.3281443685375458,4.5623683940300275
58,2.235235345015939,1.9149865142337936,1.957723536420139,1.2064448704380357,15.287673543659832
59,1.599240912653635,0.35240023559485995,1.5066745727051707,1.0777789950927545,2.921962159480068
60,1.5419402928795949,1.209726513801756,1.278043376326174,0.7342416677038298,9.576331160279745
61,1.7435352752199589,0.9274391201030778,1.4921961992904391,1.0370771811498767,6.658856675178092
62,2.1961403872519294,0.32206553196736276,2.221055799985093,1.5000738297027942,2.9837361691066633
63,2.3850616714392623,0.9270593511910501,2.1184343143080344,1.1743618044602646,5.2399603221934985
64,1.809375113909344,0.39340099126773453,1.7482913587021167,1.098234247913017,3.0315421875961914
65,1.8956682378920553,0.41400283433989665,1.785178498454409,1.3135345898560196,3.8801446599592575
66,2.183688684188897,0.2932541729766936,2.1166738585166165,1.6973841290579716,3.2348567999532594
67,1.877174833466393,0.22114887226740132,1.8817341579474558,1.3791406403650852,2.2990384631869074

